PolyTOPS: Reconfigurable and Flexible Polyhedral Scheduler

Polyhedral techniques have been widely used for automatic code optimization in low-level compilers and higher-level processes. Loop optimization is central to this technique, and several polyhedral schedulers like Feautrier, Pluto, isl and Tensor Scheduler have been proposed, each of them targeting a different architecture, parallelism model, or application scenario. The need for scenario-specific optimization is growing due to the heterogeneity of architectures. One of the most critical cases is represented by NPUs (Neural Processing Units) used for AI, which may require loop optimization with different objectives. Another factor to be considered is the framework or compiler in which polyhedral optimization takes place. Different scenarios, depending on the target architecture, compilation environment, and application domain, may require different kinds of optimization to best exploit the architecture feature set. We introduce a new configurable polyhedral scheduler, PolyTOPS, that can be adjusted to various scenarios with straightforward, high-level configurations. This scheduler allows the creation of diverse scheduling strategies that can be both scenario-specific (like state-of-the-art schedulers) and kernel-specific, breaking the concept of a one-size-fits-all scheduler approach. PolyTOPS has been used with isl and CLooG as code generators and has been integrated in MindSpore AKG deep learning compiler. Experimental results in different scenarios show good performance: a geomean speedup of 7.66x on MindSpore (for the NPU Ascend architecture) hybrid custom operators over isl scheduling, a geomean speedup up to 1.80x on PolyBench on different multicore architectures over Pluto scheduling. Finally, some comparisons with different state-of-the-art tools are presented in the PolyMage scenario.

==> Results/Result_Revisioned_Paper/AMD.csv <==
name,tensor-scheduler-like,isl-like,pluto-like,polytops_paper,best
jacobi-1d,5.286965700117415,11.152291449597085,1.1215648458610177,11.36841372299628,11.36841372299628
trisolv,1.0324107352688487,1.9622875928316281,1.178656621990267,7.993030926225436,7.993030926225436
symm,4.51890797228159,1.0863324915484864,3.1925388328817275,4.513946773660581,4.51890797228159
gramschmidt,1.7924010649610826,0.6281879312253998,1.7960788085889607,1.8465429824923485,1.8465429824923485
fdtd-2d,0.19242750573724687,2.306136915884524,1.3252821837419264,3.3774881645226396,3.3774881645226396
atax,0.11545956847386281,1.7667619574640832,0.11542457486366722,1.3604973725476819,1.7667619574640832
jacobi-2d,0.14306731216175614,1.6537717957272577,0.7158570032100524,2.058673076016883,2.058673076016883
doitgen,3.121129934593457,3.1247185654713343,3.140464379141921,3.1356851589519876,3.140464379141921
gesummv,1.7487356326024823,2.0712424949906256,1.984129185511949,1.8864691326866656,2.0712424949906256
bicg,0.9377262918619506,2.3659747494122594,2.3071337173288424,2.139544041458733,2.3659747494122594
heat-3d,0.4753280812224925,1.125768578765065,0.3904914778590644,1.7547527118132324,1.7547527118132324
syrk,2.1380735524589385,1.6617019175690726,2.0989371402895576,2.163018197005728,2.163018197005728
cholesky,1.3018402616598017,0.28891057909041945,0.9580614041347405,1.3008646087897429,1.3018402616598017
gemver,0.7879814823470195,0.7841666029840324,1.1282859279676485,0.8059260447901705,1.1282859279676485
mvt,0.41389195301181303,1.018523154759943,0.5280666941469813,1.0878458138980032,1.0878458138980032
correlation,0.6356923487564405,0.24596358967535126,1.1448570772259474,1.015045651157065,1.1448570772259474
2mm,0.9924094574695227,1.0579616520643729,1.045414120452983,1.3888770315428889,1.3888770315428889
lu,0.8530976240869497,0.33107043485594034,0.8296348297374138,1.0848136307212624,1.0848136307212624
syr2k,1.4649361109989556,1.3795949125720932,1.4264936167442221,1.467933600008493,1.467933600008493
3mm,1.0079029889056137,0.04506261257090444,0.8253873311692064,1.000362033618369,1.0079029889056137
trmm,0.7824500120099435,0.5078652115807415,1.1195493235408942,0.9522603111363355,1.1195493235408942
covariance,0.5252030641153405,0.25728873813502773,1.0909532497398036,0.5332789179545514,1.0909532497398036
gemm,1.3514129234020469,1.255321184407791,1.1340559931980447,1.3639812030384169,1.3639812030384169
durbin,0.9205439367224856,0.5572856761738073,0.8574776644999206,0.9230277873563747,0.9230277873563747
seidel-2d,0.11782189107020204,0.10780567497091482,1.0094852077576368,1.0116330740980715,1.0116330740980715
\textbf{geomean},0.845035,0.874612,1.085777,1.6991183,1.826082

==> Results/Result_Revisioned_Paper/intel1.csv <==
name,tensor-scheduler-like,isl-like,pluto-like,polytops_paper,best
jacobi-1d,6.899880027364289,9.030953646029438,1.0809510100536295,9.148624293572663,9.148624293572663
trisolv,0.8755552139873364,2.9364472379543125,1.1449517472480688,5.928475893038066,5.928475893038066
symm,3.0280542406781543,1.035018317651875,2.7694037641362375,3.169686245493564,3.169686245493564
gramschmidt,0.3742647033752013,0.7702684819408787,0.3766683265804934,1.919447862117073,1.919447862117073
fdtd-2d,0.6002478126036538,3.2669255094633662,1.175997468413702,2.957655779080695,3.2669255094633662
atax,0.1409232384428275,0.993667100726693,0.14164447118701254,1.7984373755710175,1.7984373755710175
jacobi-2d,0.6530357804117488,4.948411645199604,0.8731548436040582,4.353833593934675,4.948411645199604
doitgen,2.3782565386541252,2.310136191473495,2.296698723839271,2.3437945468605754,2.3782565386541252
gesummv,3.0561689715228146,2.8066545184824325,2.8846028295870534,2.9441393384075063,3.0561689715228146
bicg,0.7130165788548548,2.720842146325092,2.4863564733467465,2.263473438689348,2.720842146325092
heat-3d,0.43942988749312123,1.8630913399302116,0.4546450329712242,1.966805593320651,1.966805593320651
syrk,1.3482200871000902,1.1888998623819678,1.2173722832419964,1.3563886692942095,1.3563886692942095
cholesky,0.881649720188258,0.49988492677163954,0.802259964719662,0.9178842618530872,0.9178842618530872
gemver,0.619054099049871,0.3293781183961358,1.3029569652228967,1.3814644134662526,1.3814644134662526
mvt,0.2582124903385527,0.9871375305380005,0.536545887967817,1.022157725019741,1.022157725019741
correlation,0.7758400871650065,0.18471536863979568,0.807511251467529,1.05556,1.05556
2mm,0.9600899220911336,0.7668307430769685,0.9091323283618488,1.0482798890213398,1.0482798890213398
lu,0.7099723306455037,0.5082678533624384,0.7501559476595441,0.9538461823784687,0.9538461823784687
syr2k,1.0657622008460073,1.0772945876917956,1.0673092415861447,1.0487946482844508,1.0772945876917956
3mm,0.7729475572608943,0.07258866846666312,0.7248502510390676,0.958372,0.958372
trmm,0.8799581672821892,0.11630171862626246,0.9650645111971872,0.9432987762741424,0.9650645111971872
covariance,0.7129264702696532,0.1843671573105035,0.769972524610036,0.967693,0.967693
gemm,1.1014253404155612,1.0688863532572077,1.0729207830207064,1.0812942347688022,1.1014253404155612
durbin,1.0226263112088112,0.6952659622218208,0.8162419242521122,1.0280095911150284,1.0280095911150284
seidel-2d,0.11468226943650743,0.4323673843768386,0.9787885720913172,0.9721944683299034,0.9787885720913172
\textbf{geomean},0.813708,0.905528,0.947625,1.680412,1.716985

==> Results/Result_Revisioned_Paper/intel2.csv <==
name,tensor-scheduler-like,isl-like,pluto-like,polytops_paper,best
jacobi-1d,14.660156907329117,14.028505602457683,0.9933812692010237,14.151908942741626,14.660156907329117
trisolv,0.9155001651277368,3.1334197751109327,1.0063603577968179,10.65616813761651,10.65616813761651
symm,3.1569614460320525,0.9914507842593062,2.8239024421134435,3.183765408347938,3.183765408347938
gramschmidt,0.32463989546966493,0.9194841959284391,0.32399627660026925,2.92106976958684,2.92106976958684
fdtd-2d,0.5791743410148813,2.6072418583491155,1.029609531658139,2.3400445232620224,2.6072418583491155
atax,0.5202304018232516,2.57785457156872,0.511994951630944,1.2395817977130152,2.57785457156872
jacobi-2d,0.5599929875327949,2.3163812777039796,0.6565570803005749,1.96928087091975,2.3163812777039796
doitgen,1.9853206458756663,1.95194811476897,1.9536397276192865,1.9740744675298254,1.9853206458756663
gesummv,1.811963931021225,1.8855812690087164,1.9227850908316984,1.8665466876239862,1.9227850908316984
bicg,1.113926900015707,1.847292801732448,1.8098603125889734,1.77529138637104,1.847292801732448
heat-3d,0.537059651998145,1.4277916301903122,0.4451241477882966,1.4368280179093311,1.4368280179093311
syrk,1.3854826730007193,1.3470050934467896,1.3858756813401742,1.3887012535953067,1.3887012535953067
cholesky,1.3605665890004568,0.5701032608139326,0.8339888393020428,1.356353330299672,1.3605665890004568
gemver,1.117369560392248,1.2359477383248973,1.229711361238026,1.1525790767971362,1.2359477383248973
mvt,0.605187284576305,1.1239595526711077,0.6897425718435782,1.2200445281037606,1.2200445281037606
correlation,1.152905997303738,0.3147358383113084,1.0261828042740455,1.182161885290847,1.182161885290847
2mm,0.9609740023668357,0.8787630611191434,1.0111430814967926,1.159312233217298,1.159312233217298
lu,0.8648459042101037,0.3432849149390317,0.6370982674060907,1.1263179720427532,1.1263179720427532
syr2k,1.1032897266794794,1.0100970945153311,1.0793616173177396,1.090859185870628,1.1032897266794794
3mm,1.091601248605096,0.062228083004130685,1.017041369888477,1.0640088680844955,1.091601248605096
trmm,0.8952445531456339,0.13182687787850147,1.0596223734006558,0.995224652366178,1.0596223734006558
covariance,1.013988947667077,0.31045387054734874,1.0078805277852392,1.0544802692895798,1.0544802692895798
gemm,1.036112632685604,0.9067151500055626,0.9900523187426916,1.0538820868513792,1.0538820868513792
durbin,1.00035793546017,0.4456363555868662,0.7690043786022804,1.0002206108970908,1.00035793546017
seidel-2d,0.10655539195455553,0.5446896237287017,0.9958539052539542,0.9975624129155184,0.9975624129155184
\textbf{geomean},0.987846,0.95858,0.976503,1.674303,1.762666

==> Results/Result_Revisioned_Paper/plutolp_plutoplus.csv <==
name,best_pluto_lp,polytops,pluto_plus,isl
jacobi-1d,1.056319601,9.148624294,1.143424085,6.187091
trisolv,5.02520777,5.928475893,1.642338154,0.010352
symm,3.21843127,3.169686245,1.001137255,3.343361
gramschmidt,0.391563865,1.919447862,1.025074371,0.143349
fdtd-2d,0.612324416,3.266925509,0.959685856,0.301429
atax,1.582718374,1.798437376,1.030324795,1.345143
jacobi-2d,1.950002904,4.948411645,1.010700143,0.27228
doitgen,0.63885705,2.378256539,3.200422392,1.451744
gesummv,2.127289894,3.056168972,1.314059796,3.027503
bicg,1.607985592,2.720842146,0.828696154,2.799573
heat-3d,0.981949728,1.966805593,0.951207272,0.004715
syrk,1.060231948,1.356388669,0.960738871,1.121998
cholesky,0.932289749,0.917884262,0.821082227,0.00023
*gemver,1,1.381464413,0.802195033,1.110143
mvt,0.641121581,1.022157725,0.948117982,0.48904
*nussinov,1,1.180518136,1.124728113,0.007179
*correlation,1,1.05556,1.009613535,0.656074
2mm,1.019263343,1.048279889,0.767222429,0.44541
lu,0.998242779,1.008907526,1.045476303,0.003987
syr2k,1.109374954,1.10420747,1.036558836,1.14576
3mm,1.096911788,0.978458716,0.840967656,0.55435
trmm,1.198657446,0.986060441,1.017364246,0.74115
*covariance,1,0.967693,1.021620823,0.67135
gemm,1.119444489,1.152235762,1.048999475,0.65486
durbin,0.0035,1.01,1.01,0.043
*deriche,1,1.015658267,1.084006818,1.17033
seidel-2d,0.984456175,0.978788572,1.004761002,0.13158
%unsharp-mask,1,1.10,1,1.12
%harris,1,1.19,1,0.52
\textbf{geomean},1.126547,1.654948,1.046932,0.306778
